Availability-Aware Cell Association for Hybrid Power Supply Networks with Adaptive Bias

New challenges have emerged from the integration of renewable energy sources within the conventional electrical grid which powers base stations (BS). Energy-aware traffic offloading brings a promising solution to maintain the user performance while reducing the carbon footprint. Focusing on downlink cellular networks consisting of on-grid, off-grid and hybrid BSs, we propose a novel power-aware biased cell association where each user independently partitions BSs into two sets and applies different association biases for each, depending on the type of power, renewable or not, that can be requested for service. The gain provided by such strategy regarding the probability of power outage and the average grid power consumption is investigated. To capture their dual nature, the bias applied for association with a hybrid BS is not constant among users nor over time, and is dynamically tailored to the fluctuations of the BS battery level, the user power requirement and the estimated power consumed to serve other users potentially associated with the same BS. Such approach allows to efficiently share the available energy among BSs and turns high heterogeneity in the BS powering into advantage.

==> Adapt_Ongrid_BISNe_30_10L_P6550_OG_1000_HYEH_70.txt <==
betaA;HY02_5;HY04;HY06;HY08; 
3.000000; 7.293617; 9.529994; 0.000000; 0.000000; 
3.400000; 7.272666; 9.776106; 0.000000; 0.000000; 
3.800000; 7.308625; 10.118863; 0.000000; 0.000000; 
4.200000; 7.401654; 10.554153; 0.000000; 0.000000; 
4.600000; 7.545712; 11.065052; 0.000000; 0.000000; 
5.000000; 7.736469; 11.639841; 0.000000; 0.000000; 


==> Adapt_Ongrid_BISNe_30_10L_P6550_OG_1000_HYEH_80.txt <==
betaA;HY02;HY04_10;HY06;HY08; 
3.000000; 16.512223; 7.023029; 0.000000; 0.000000; 
3.400000; 16.418240; 6.851937; 0.000000; 0.000000; 
3.800000; 16.344695; 6.764958; 0.000000; 0.000000; 
4.200000; 16.292328; 6.761977; 0.000000; 0.000000; 
4.600000; 16.260399; 6.837442; 0.000000; 0.000000; 
5.000000; 16.248250; 6.986261; 0.000000; 0.000000; 


==> Adapt_Ongrid_BISNe_30_10L_P6550_OG_1000_HYEH_90.txt <==
betaA;HY02;HY04;HY06;HY08; 
3.000000; 6.733452; 19.711261; 0.000000; 0.000000; 
3.400000; 6.721009; 19.540202; 0.000000; 0.000000; 
3.800000; 6.711296; 19.399701; 0.000000; 0.000000; 
4.200000; 6.704347; 19.291977; 0.000000; 0.000000; 
4.600000; 6.700063; 19.217195; 0.000000; 0.000000; 
5.000000; 6.698356; 19.175362; 0.000000; 0.000000; 


==> Adapt_Ongrid_Ne_30_10L_P6550_OG_1000_HYEH_70.txt <==
betaA;HY02_5;HY04;HY06;HY08; 
0.100000; 8.329369; 10.182622; 6.744234; 4.594936; 
0.200000; 8.316861; 10.170881; 6.734909; 4.587487; 
0.300000; 8.313657; 10.166826; 6.731263; 4.584402; 
0.400000; 8.309046; 10.160526; 6.725455; 4.579432; 
0.500000; 8.301741; 10.150202; 6.715893; 4.571292; 
0.600000; 8.289605; 10.133170; 6.700379; 4.558427; 
0.700000; 8.271359; 10.107705; 6.677853; 4.540679; 
0.800000; 8.245824; 10.072648; 6.648245; 4.519280; 
0.900000; 8.212569; 10.028089; 6.612918; 4.496984; 
1.000000; 8.172006; 9.975366; 6.574387; 4.477439; 
1.100000; 8.124836; 9.916198; 6.535202; 4.463823; 
1.200000; 8.072462; 9.853058; 6.498274; 4.459164; 
1.300000; 8.016357; 9.788365; 6.466112; 4.465706; 
1.400000; 7.957974; 9.724341; 6.440793; 4.485033; 
1.500000; 7.898600; 9.662911; 6.424064; 4.518410; 
1.600000; 7.839198; 9.605277; 6.416569; 4.565676; 
1.700000; 7.780845; 9.552936; 6.419508; 4.627485; 
1.800000; 7.724029; 9.506396; 6.432960; 4.703362; 
1.900000; 7.669575; 9.466733; 6.457634; 4.793443; 
2.000000; 7.617664; 9.434120; 6.493547; 4.897541; 
2.100000; 7.568922; 9.409043; 6.540327; 5.014261; 
2.200000; 7.523443; 9.391562; 6.597900; 5.143378; 
2.300000; 7.481415; 9.381761; 6.666003; 5.284245; 
2.400000; 7.442949; 9.379597; 6.744259; 5.436143; 
2.500000; 7.409117; 9.387282; 6.835424; 5.601758; 
2.600000; 7.378303; 9.400808; 6.933595; 5.774332; 
2.700000; 7.351160; 9.421571; 7.040621; 5.955817; 
2.800000; 7.328758; 9.451655; 7.158753; 6.147913; 
2.900000; 7.309420; 9.487310; 7.283244; 6.346150; 
3.000000; 7.293617; 9.529994; 7.416487; 6.553252; 


==> Adapt_Ongrid_Ne_30_10L_P6550_OG_1000_HYEH_70_REF.txt <==
betaA;HY08;  
0.500000; 4.472292; 
0.600000; 4.599427; 
0.700000; 4.500679; 
0.800000; 4.587280; 
0.900000; 4.476984; 
1.000000; 4.491439; 
1.100000; 4.398823; 
1.200000; 4.421164; 
1.300000; 4.487706; 
1.400000; 4.465033; 
1.500000; 4.497526; 
1.600000; 4.564712; 
1.700000; 4.608485; 
1.800000; 4.677362; 
1.900000; 4.744443; 
2.000000; 4.857489;  
2.300000; 5.298174; 
2.500000; 5.651758; 
2.700000; 6.072817; 
2.900000; 6.429813; 
3.000000; 6.723252; 


==> Adapt_Ongrid_Ne_30_10L_P6550_OG_1000_HYEH_80.txt <==
betaA;HY02;HY04_10;HY06;HY08; 
0.100000; 17.233263; 9.043478; 12.970928; 8.400032; 
0.200000; 17.232429; 9.041382; 12.969143; 8.398710; 
0.300000; 17.231294; 9.038153; 12.966241; 8.396499; 
0.400000; 17.229491; 9.032665; 12.961196; 8.392625; 
0.500000; 17.226434; 9.023028; 12.952282; 8.385829; 
0.600000; 17.221300; 9.006562; 12.937126; 8.477300; 
0.700000; 17.213166; 8.980285; 13.088675; 8.462443; 
0.800000; 17.201237; 8.941683; 13.057544; 8.441166; 
0.900000; 17.185042; 8.859276; 13.015150; 8.413565; 
1.000000; 17.164514; 8.786717; 12.961875; 8.380781; 
1.100000; 17.139933; 8.681345; 12.899207; 8.344662; 
1.200000; 17.111819; 8.595032; 12.829284; 8.307353; 
1.300000; 17.080823; 8.500074; 12.754510; 8.271024; 
1.400000; 17.047608; 8.428766; 12.677181; 8.237625; 
1.500000; 17.012756; 8.343123; 12.599253; 8.208745; 
1.600000; 16.976827; 8.235019; 12.522511; 8.073951; 
1.700000; 16.940287; 8.126000; 12.448413; 8.061029; 
1.800000; 16.903453; 8.017171; 12.192579; 8.056555; 
1.900000; 16.866697; 7.920397; 12.130315; 8.061279; 
2.000000; 16.830168; 7.817025; 12.073899; 8.075358; 
2.100000; 16.794211; 7.717170; 12.024335; 8.099435; 
2.200000; 16.758907; 7.621069; 11.981769; 8.133460; 
2.300000; 16.724394; 7.529135; 11.946520; 8.177517; 
2.400000; 16.690775; 7.441667; 11.918789; 8.231578; 
2.500000; 16.658299; 7.359483; 11.899347; 8.296134; 
2.600000; 16.626765; 7.281825; 11.887267; 8.370145; 
2.700000; 16.596316; 7.209143; 11.882922; 8.453750; 
2.800000; 16.567211; 7.142294; 11.887140; 8.547456; 
2.900000; 16.539155; 7.080185; 11.898608; 8.649929; 
3.000000; 16.512223; 7.023029; 11.917477; 8.761227; 


==> Adapt_Ongrid_Ne_30_10L_P6550_OG_1000_HYEH_90.txt <==
betaA;HY02;HY04;HY06_10;HY08; 
0.100000; 6.831726; 20.898146; 7.566211; 11.221922; 
0.200000; 6.831612; 20.897283; 7.565104; 11.221157; 
0.300000; 6.831466; 20.895989; 7.563321; 11.219877; 
0.400000; 6.831232; 20.893702; 7.560059; 11.217517; 
0.500000; 6.830821; 20.889450; 7.553924; 11.213124; 
0.600000; 6.830108; 20.881846; 7.542954; 11.205428; 
0.700000; 6.828958; 20.869346; 7.525015; 11.193164; 
0.800000; 6.827258; 20.850642; 7.498388; 11.175492; 
0.900000; 6.824950; 20.824997; 7.462234; 11.152260; 
1.000000; 6.822035; 20.792348; 7.416709; 11.124015; 
1.100000; 6.818564; 20.753183; 7.362743; 11.091783; 
1.200000; 6.814617; 20.708341; 7.301729; 11.056823; 
1.300000; 6.810290; 20.658839; 7.235268; 11.020467; 
1.400000; 6.805677; 20.605678; 7.164898; 10.983938; 
1.500000; 6.800861; 20.549758; 7.091974; 10.948280; 
1.600000; 6.795919; 20.491911; 7.017741; 10.914451; 
1.700000; 6.790913; 20.432825; 6.943227; 10.883239; 
1.800000; 6.785888; 20.373007; 6.869177; 10.855210; 
1.900000; 6.780892; 20.312997; 6.796407; 10.831003; 
2.000000; 6.775947; 20.253056; 6.725299; 10.810910; 
2.100000; 6.771092; 20.193664; 6.656600; 10.795538; 
2.200000; 6.766339; 20.134977; 6.590542; 10.785069; 
2.300000; 6.761706; 20.077223; 6.527482; 10.779791; 
2.400000; 6.757206; 20.020573; 6.467688; 10.779921; 
2.500000; 6.752861; 19.965351; 6.411688; 10.785880; 
2.600000; 6.748657; 19.911386; 6.359199; 10.797444; 
2.700000; 6.744607; 19.858873; 6.310538; 10.814850; 
2.800000; 6.740735; 19.808149; 6.266254; 10.838521; 
2.900000; 6.737014; 19.758907; 6.225845; 10.868040; 
3.000000; 6.733452; 19.711261; 6.189496; 10.903529; 


==> Adapt_Ongrid_Ne_30_10L_P6550_OG_1000_HYEH_REF.txt <==
betaA; HY04_10; 
0.500000; 9.041299;
0.600000; 8.984299;  
0.700000; 9.017035; 
0.900000; 8.920276; 
1.000000; 8.780183; 
1.100000; 8.741345; 
1.300000; 8.499074; 
1.500000; 8.331123; 
1.700000; 8.109000; 
1.900000; 7.880397; 
2.100000; 7.677170; 
2.300000; 7.499135; 
2.500000; 7.378483; 
2.700000; 7.157143; 
3.000000; 6.953029; 
3.400000; 6.831937; 
3.800000; 6.761958; 
4.200000; 6.811977;
4.600000; 6.898102;
4.800000; 6.958102;  
5.000000; 7.096261; 


==> Adapt_OutageBIS_Ne_30_10L_P6550_OG_1000_HYEH_70.txt <==
betaA;HY02;HY04;HY06;HY08; 
3.000000; 0.597224; 0.361618; 0.200246; 0.085391; 
3.400000; 0.597224; 0.340987; 0.185184; 0.085391; 
3.800000; 0.597224; 0.311145; 0.162461; 0.085391; 
4.200000; 0.597224; 0.287485; 0.148246; 0.085391; 
4.600000; 0.597224; 0.257841; 0.148246; 0.085391; 
5.000000; 0.597224; 0.232618; 0.148246; 0.085391; 



==> Adapt_OutageBIS_Ne_30_10L_P6550_OG_1000_HYEH_80.txt <==
betaA;HY02;HY04;HY06;HY08; 
3.000000; 0.657093; 0.417235; 0.238062; 0.103105;  
3.400000; 0.657093; 0.401453; 0.217067; 0.103105; 
3.800000; 0.657093; 0.382463; 0.201847; 0.103105; 
4.200000; 0.657093; 0.367168; 0.188062; 0.103105; 
4.600000; 0.657093; 0.350274; 0.166062; 0.103105; 
5.000000; 0.657093; 0.334795; 0.158062; 0.103105; 




==> Adapt_OutageBIS_Ne_30_10L_P6550_OG_1000_HYEH_90.txt <==
betaA;HY02;HY04;HY06;HY08; 
3.000000; 0.603813; 0.400875; 0.237344; 0.105843; 
3.400000; 0.603813; 0.392745; 0.225584; 0.105843; 
3.800000; 0.603813; 0.379875; 0.214341; 0.105843; 
4.200000; 0.603813; 0.369863; 0.203362; 0.105843; 
4.600000; 0.603813; 0.357495; 0.195289; 0.105843; 
5.000000; 0.603813; 0.348875; 0.187185; 0.105843; 



==> Adapt_Outage_Ne_30_10L_P6550_OG_1000_HYEH_70.txt <==
betaA;HY02;HY04;HY06;HY08; 
0.100000; 0.707273; 0.493558; 0.306606; 0.143064; 
0.200000; 0.707173; 0.493450; 0.306518; 0.143015; 
0.300000; 0.707027; 0.493275; 0.306371; 0.142931; 
0.400000; 0.706792; 0.492983; 0.306120; 0.142786; 
0.500000; 0.706401; 0.492484; 0.305688; 0.142536; 
0.600000; 0.705757; 0.491652; 0.304964; 0.142115; 
0.700000; 0.704751; 0.490341; 0.303820; 0.141448; 
0.800000; 0.703279; 0.488420; 0.302142; 0.140469; 
0.900000; 0.701269; 0.485799; 0.299856; 0.139138; 
1.000000; 0.698692; 0.482450; 0.296946; 0.137451; 
1.100000; 0.695559; 0.478402; 0.293451; 0.135436; 
1.200000; 0.691913; 0.473726; 0.289443; 0.133142; 
1.300000; 0.687822; 0.468521; 0.285016; 0.130626; 
1.400000; 0.683358; 0.462891; 0.280267; 0.127949; 
1.500000; 0.678587; 0.456925; 0.275275; 0.125155; 
1.600000; 0.673576; 0.450714; 0.270120; 0.122292; 
1.700000; 0.668385; 0.444335; 0.264871; 0.119399; 
1.800000; 0.663047; 0.437829; 0.259557; 0.116491; 
1.900000; 0.657616; 0.431266; 0.254242; 0.113605; 
2.000000; 0.652100; 0.424649; 0.248916; 0.110728; 
2.100000; 0.646556; 0.418057; 0.243659; 0.107913; 
2.200000; 0.640989; 0.411490; 0.238460; 0.105147; 
2.300000; 0.635416; 0.404966; 0.233332; 0.102437; 
2.400000; 0.629849; 0.398497; 0.228282; 0.099783; 
2.500000; 0.624342; 0.392177; 0.223418; 0.097266; 
2.600000; 0.618833; 0.385877; 0.218576; 0.094756; 
2.700000; 0.613353; 0.379650; 0.213815; 0.092297; 
2.800000; 0.607965; 0.373621; 0.209291; 0.090010; 
2.900000; 0.602583; 0.367598; 0.204751; 0.087693; 
3.000000; 0.597224; 0.361618; 0.200246; 0.085391; 


==> Adapt_Outage_Ne_30_10L_P6550_OG_1000_HYEH_70_REF.txt <==
betaA;HY06;
0.500000; 0.311688
0.600000; 0.309964; 
0.700000; 0.307820;
0.800000; 0.299142; 
0.900000; 0.301856; 
1.000000; 0.296246; 
1.100000; 0.292151; 
1.200000; 0.287443; 
1.300000; 0.284016; 
1.400000; 0.278267;
1.500000; 0.273275;
1.600000; 0.269120;
1.700000; 0.262371; 
1.800000; 0.258957; 
1.900000; 0.255242;  
2.000000; 0.244916; 
2.100000; 0.241659; 
2.200000; 0.237160; 
2.300000; 0.229932; 
2.400000; 0.228082;  
2.500000; 0.220118; 
2.600000; 0.218576; 
2.700000; 0.212815; 
2.800000; 0.207591;
2.900000; 0.200151; 
3.000000; 0.198046; 
3.400000; 0.183184; 
3.800000; 0.167461; 
4.200000; 0.147246; 
4.600000; 0.148246; 


==> Adapt_Outage_Ne_30_10L_P6550_OG_1000_HYEH_80.txt <==
betaA;HY02;HY04;HY06;HY08; 
0.100000; 0.726566; 0.506209; 0.313979; 0.146287; 
0.200000; 0.726512; 0.506154; 0.313937; 0.146264; 
0.300000; 0.726437; 0.507069; 0.313866; 0.146224; 
0.400000; 0.726317; 0.506923; 0.313742; 0.146153; 
0.500000; 0.726112; 0.506663; 0.320517; 0.146023; 
0.600000; 0.725759; 0.505209; 0.318122; 0.147636; 
0.700000; 0.725187; 0.504464; 0.316720; 0.147299; 
0.800000; 0.724326; 0.503336; 0.315815; 0.146770; 
0.900000; 0.723126; 0.502132; 0.314519; 0.146011; 
1.000000; 0.721566; 0.497179; 0.312807; 0.145008; 
1.100000; 0.719653; 0.494760; 0.310687; 0.143767; 
1.200000; 0.717415; 0.491911; 0.308194; 0.142310; 
1.300000; 0.714894; 0.488687; 0.305378; 0.140667; 
1.400000; 0.712132; 0.485148; 0.302293; 0.138870; 
1.500000; 0.709171; 0.481347; 0.298985; 0.136948; 
1.600000; 0.706052; 0.477338; 0.295502; 0.132762; 
1.700000; 0.702807; 0.473163; 0.291881; 0.130683; 
1.800000; 0.699461; 0.468856; 0.285413; 0.128556; 
1.900000; 0.696042; 0.466626; 0.280644; 0.126399; 
2.000000; 0.692562; 0.462163; 0.275825; 0.124222; 
2.100000; 0.689046; 0.457663; 0.271988; 0.122041; 
2.200000; 0.685501; 0.453137; 0.268139; 0.119861; 
2.300000; 0.681939; 0.448597; 0.264291; 0.117689; 
2.400000; 0.678368; 0.444056; 0.260453; 0.115531; 
2.500000; 0.674805; 0.439538; 0.256651; 0.113402; 
2.600000; 0.671238; 0.435023; 0.252862; 0.111288; 
2.700000; 0.667678; 0.430528; 0.249101; 0.109196; 
2.800000; 0.664141; 0.426078; 0.245396; 0.107148; 
2.900000; 0.660611; 0.421645; 0.241714; 0.105116; 
3.000000; 0.657093; 0.417235; 0.238062; 0.103105; 


==> Adapt_Outage_Ne_30_10L_P6550_OG_1000_HYEH_80_REF.txt <==
betaA;HY02;HY04;HY06;HY08; 
3.000000; 0.657093; 0.417235; 0.238062; 0.103105;  
3.400000; 0.657093; 0.401453; 0.217067; 0.103105; 
3.800000; 0.657093; 0.382463; 0.201847; 0.103105; 
4.200000; 0.657093; 0.367168; 0.188062; 0.103105; 
4.600000; 0.657093; 0.350274; 0.166062; 0.103105; 
5.000000; 0.657093; 0.334795; 0.158062; 0.103105; 




==> Adapt_Outage_Ne_30_10L_P6550_OG_1000_HYEH_90.txt <==
betaA;HY02;HY04;HY06;HY08; 
0.100000; 0.639280; 0.448736; 0.280341; 0.131521; 
0.200000; 0.639255; 0.448711; 0.280322; 0.131511; 
0.300000; 0.639222; 0.448675; 0.280292; 0.131494; 
0.400000; 0.639168; 0.448610; 0.280237; 0.131462; 
0.500000; 0.639071; 0.448487; 0.280129; 0.131399; 
0.600000; 0.638897; 0.448261; 0.279931; 0.131282; 
0.700000; 0.638609; 0.447882; 0.279596; 0.131084; 
0.800000; 0.638170; 0.447302; 0.279081; 0.130779; 
0.900000; 0.637558; 0.446489; 0.278359; 0.130351; 
1.000000; 0.636763; 0.445433; 0.277419; 0.129792; 
1.100000; 0.635791; 0.444139; 0.276268; 0.129108; 
1.200000; 0.634656; 0.442628; 0.274922; 0.128307; 
1.300000; 0.633379; 0.440927; 0.273405; 0.127404; 
1.400000; 0.631982; 0.439063; 0.271742; 0.126412; 
1.500000; 0.630485; 0.437063; 0.269956; 0.125346; 
1.600000; 0.628907; 0.434952; 0.268067; 0.124217; 
1.700000; 0.627264; 0.432750; 0.266094; 0.123038; 
1.800000; 0.625568; 0.430473; 0.264052; 0.121815; 
1.900000; 0.623833; 0.428138; 0.261954; 0.120558; 
2.000000; 0.622065; 0.425753; 0.259808; 0.119273; 
2.100000; 0.620274; 0.423334; 0.257629; 0.117966; 
2.200000; 0.618466; 0.420884; 0.255421; 0.116643; 
2.300000; 0.616644; 0.418413; 0.253190; 0.115306; 
2.400000; 0.614815; 0.415925; 0.250943; 0.113959; 
2.500000; 0.612982; 0.413429; 0.248689; 0.112610; 
2.600000; 0.611145; 0.410922; 0.246423; 0.111255; 
2.700000; 0.609308; 0.408409; 0.244151; 0.109898; 
2.800000; 0.607475; 0.405901; 0.241885; 0.108546; 
2.900000; 0.605643; 0.403389; 0.239614; 0.107193; 
3.000000; 0.603813; 0.400875; 0.237344; 0.105843; 


==> Adapt_Outage_Ne_30_10L_P6550_OG_1000_HYEH_90_REF.txt <==
betaA;HY04;HY06;
0.500000; 0.441487; 0.280129;
0.600000; 0.451261; 0.279931; 
0.700000; 0.446882; 0.279596; 
0.800000; 0.445302; 0.279081;
0.900000; 0.449489; 0.278359;
1.000000; 0.448433; 0.277419; 
1.100000; 0.445139; 0.276268;
1.200000; 0.441628; 0.274922; 
1.300000; 0.438927; 0.273405; 
1.400000; 0.439263; 0.271742; 
1.500000; 0.434063; 0.269956; 
1.600000; 0.429952; 0.268067;
1.700000; 0.430750; 0.266094; 
1.800000; 0.429473; 0.264052; 
1.900000; 0.427138; 0.261954; 
2.000000; 0.424753; 0.259808; 
2.100000; 0.422334; 0.257629; 
2.200000; 0.419884; 0.255421; 
2.300000; 0.417413; 0.253190; 
2.400000; 0.414225; 0.250943; 
2.500000; 0.412929; 0.248689; 
2.600000; 0.408922; 0.246423; 
2.700000; 0.406409; 0.244151; 
2.800000; 0.402901; 0.241885;
2.900000; 0.399389; 0.239614; 
3.000000; 0.397875; 0.237344; 
3.200000; 0.392475; 0.229742;
3.400000; 0.388745; 0.225584; 
3.800000; 0.377875; 0.214341;
4.000000; 0.376489; 0.214341;
4.200000; 0.367863; 0.203362; 
4.400000; 0.362493; 0.203362; 
4.600000; 0.353495; 0.195289;
4.800000; 0.350195; 0.195289;  
5.000000; 0.348875; 0.187185; 



==> Adapt_VarRho_BISNe_30_10L_P6550_OG_1000_HYEH_70.txt <==
betaA;HY02;HY04;HY06;HY08; 
3.000000; 7.263043; 5.656044; -10.000000; -10.000000; 
3.400000; 7.421086; 3.219611; -10.000000; -10.000000; 
3.800000; 7.149830; -0.173578; -10.000000; -10.000000; 
4.200000; 6.448061; -4.482812; -10.000000; -10.000000; 
4.600000; 5.361362; -9.540553; -10.000000; -10.000000; 
5.000000; 3.922381; -15.230776; -10.000000; -10.000000; 


==> Adapt_VarRho_BISNe_30_10L_P6550_OG_1000_HYEH_80.txt <==
betaA;HY02;HY04;HY06;HY08; 
3.000000; 22.309979; 10.230662; 7.921146; -3.341707;
3.400000; 22.752169; 11.132899; 6.85; -10.000000; 
3.800000; 23.098196; 11.591574; 5.1; -10.000000; 
4.200000; 23.344584; 11.607296; 3.2; -10.000000; 
4.600000; 23.494807; 11.209337; 0.75; -10.000000; 
5.000000; 23.551971; 10.424555; -2.5; -10.000000; 


==> Adapt_VarRho_BISNe_30_10L_P6550_OG_1000_HYEH_90.txt <==
betaA;HY02;HY04;HY06;HY08; 
3.000000; 56.709615; 18.561346; -10.000000; -10.000000; 
3.400000; 56.789612; 19.268093; -10.000000; -10.000000; 
3.800000; 56.852056; 19.848583; -10.000000; -10.000000; 
4.200000; 56.896733; 20.293652; -10.000000; -10.000000; 
4.600000; 56.924274; 20.602620; -10.000000; -10.000000; 
5.000000; 56.935253; 20.775455; -10.000000; -10.000000; 


==> Adapt_VarRho_Ne_30_10L_P6550_OG_1000_HYEH_80_autres.txt <==
betaA;HY02;HY025;HY03; 
0.500000; 21.949612; 11.155856; 5.085858; 
0.900000; 22.144361; 11.504144; 5.591918; 
1.300000; 22.634715; 12.385675; 5.449775; 
1.700000; 23.295936; 13.573755; 7.131712; 
2.100000; 23.983222; 14.806478; 10.310041; 
2.500000; 24.622690; 15.950847; 11.898944; 
2.900000; 25.183263; 16.951178; 13.257674; 
3.300000; 25.650908; 17.782571; 14.353307; 
3.700000; 26.022378; 18.439747; 15.181588; 
4.100000; 26.292967; 18.914603; 15.733550; 
4.500000; 26.467199; 19.216049; 16.025322; 
4.900000; 26.547963; 19.349977; 16.068291; 


==> Adapt_VarRho_Ne_30_10L_P6550_OG_1000_HYEH_90.txt <==
betaA;HY02;HY04;HY06;HY08; 
0.100000; 56.077791; 13.657636; -0.161473; -37.696269; 
0.200000; 56.078524; 13.661202; -0.155164; -37.686880; 
0.300000; 56.079465; 13.666547; -0.144997; -37.671175; 
0.400000; 56.080969; 13.675997; -0.126399; -37.642217; 
0.500000; 56.083613; 13.693566; -0.091418; -37.588311; 
0.600000; 56.088196; 13.724981; -0.028868; -37.493878; 
0.700000; 56.095592; 13.776627; 0.073422; -37.343405; 
0.800000; 56.106520; 13.853903; 0.225245; -37.126559; 
0.900000; 56.121358; 13.959859; 0.431393; -36.841497; 
1.000000; 56.140098; 14.094751; 0.690976; -36.494923; 
1.100000; 56.162417; 14.256564; 0.998685; -36.099423; 
1.200000; 56.187793; 14.441831; 1.346585; -35.670459; 
1.300000; 56.215612; 14.646355; 1.725543; -35.224362; 
1.400000; 56.245270; 14.865993; 2.126785; -34.776136; 
1.500000; 56.276230; 15.097031; 2.542595; -34.338601; 
1.600000; 56.308002; 15.336030; 2.965866; -33.923513; 
1.700000; 56.340186; 15.580146; 3.390741; -33.540534; 
1.800000; 56.372491; 15.827289; 3.812970; -33.196600; 
1.900000; 56.404612; 16.075225; 4.227899; -32.899580; 
2.000000; 56.436409; 16.322877; 4.633354; -32.653034; 
2.100000; 56.467622; 16.568259; 5.025074; -32.464414; 
2.200000; 56.498178; 16.810732; 5.401732; -32.335953; 
2.300000; 56.527963; 17.049347; 5.761296; -32.271187; 
2.400000; 56.556897; 17.283401; 6.102235; -32.272786; 
2.500000; 56.584830; 17.511553; 6.421546; -32.345901; 
2.600000; 56.611857; 17.734514; 6.720833; -32.487797; 
2.700000; 56.637896; 17.951478; 6.998298; -32.701376; 
2.800000; 56.662792; 18.161046; 7.250801; -32.991825; 
2.900000; 56.686712; 18.364495; 7.481211; -33.354027; 
3.000000; 56.709615; 18.561346; 7.688472; -33.789489; 


==> Adapt_VarRho_Ne_30_10L_P6550_OG_1000_HYEH_95.txt <==
betaA;HY04; 
0.500000; 34.644973; 
0.900000; 34.768720; 
1.300000; 35.082003; 
1.700000; 35.504845; 
2.100000; 35.952347; 
2.500000; 36.381904; 
2.900000; 36.774292; 
3.300000; 37.119625; 
3.700000; 37.413316; 
4.100000; 37.650695; 
4.500000; 37.831176; 
4.900000; 37.953876; 


==> Adapt_VarRho_Ne_30_10L_P6550_OG_vary_HYEH_80.txt <==
betaA;HY0150;HY0200;HY0300;HY0400;HY0500;HY0600; 
0.500000; -8.404673; -0.591454; 3.901790; 2.649965; 1.404974; 0.445740; 
0.900000; -0.135804; 3.924769; 6.107418; 4.731638; 3.179897; 2.052913; 
1.300000; 5.638590; 8.127866; 8.895055; 7.030543; 5.257206; 4.010036; 
1.700000; 8.900795; 11.649894; 13.299755; 11.173735; 9.275082; 6.432928; 
2.100000; 9.597391; 14.069023; 15.764687; 13.547345; 11.593833; 10.243485; 
2.500000; 7.985173; 15.272383; 17.604178; 15.446024; 13.499826; 12.148432; 
2.900000; 4.482635; 15.320542; 18.764636; 16.792357; 14.906093; 13.580920; 
3.300000; -0.595166; 14.314778; 19.250972; 17.569765; 15.787615; 14.511675; 
3.700000; -3.036641; 12.405297; 19.111528; 17.804085; 16.161548; 14.953528; 
4.100000; -4.767042; 9.675056; 18.370883; 17.505441; 16.032234; 14.907892; 
4.500000; -12.935702; 6.283473; 17.103772; 16.728151; 15.446029; 14.417146; 
4.900000; -21.903536; 2.358954; 15.370947; 15.516077; 14.440126; 13.515132; 


==> Adapt_VarRho_court_Ne_30_10L_P6550_OG_1000_HYEH_70.txt <==
betaA;HY02;HY04;HY06;HY08; 
0.100000; -0.550158; -0.804770; 0.083259; 2.407763; 
0.200000; -0.455807; -0.688539; 0.221401; 2.565961; 
0.300000; -0.431632; -0.648387; 0.275415; 2.631495; 
0.400000; -0.396855; -0.586026; 0.361460; 2.737044; 
0.500000; -0.341750; -0.483816; 0.503130; 2.909931; 
0.600000; -0.250202; -0.315204; 0.732967; 3.183175; 
0.700000; -0.112558; -0.063112; 1.066696; 3.560121; 
0.800000; 0.080064; 0.283938; 1.505341; 4.014612; 
0.900000; 0.330922; 0.725061; 2.028722; 4.488158; 
1.000000; 0.636911; 1.247001; 2.599562; 4.903284; 
1.100000; 0.992734; 1.832751; 3.180090; 5.192470; 
1.200000; 1.387823; 2.457815; 3.727190; 5.291420; 
1.300000; 1.811046; 3.098252; 4.203671; 5.152474; 
1.400000; 2.251460; 3.732068; 4.578769; 4.741988; 
1.500000; 2.699349; 4.340211; 4.826620; 4.033093; 
1.600000; 3.147446; 4.910769; 4.937649; 3.029211; 
1.700000; 3.587636; 5.428923; 4.894110; 1.716449; 
1.800000; 4.016230; 5.889662; 4.694820; 0.104884; 
1.900000; 4.426998; 6.282311; 4.329275; -1.808348; 
2.000000; 4.818590; 6.605171; 3.797208; -4.019289; 
2.100000; 5.186277; 6.853419; 3.104165; -6.498318; 
2.200000; 5.529351; 7.026475; 2.251214; -9.240645; 
2.300000; 5.846384; 7.123507; 1.242255; -12.232528; 
2.400000; 6.136554; 7.144926; 0.082885; -15.458722; 
2.500000; 6.391769; 7.068854; -1.267746; -18.976220; 
2.600000; 6.624214; 6.934950; -2.722158; -22.641534; 
2.700000; 6.828962; 6.729395; -4.307758; -26.496116; 
2.800000; 6.997952; 6.431575; -6.057902; -30.576061; 
2.900000; 7.143831; 6.078601; -7.902255; -34.786439; 
3.000000; 7.263043; 5.656044; -9.876273; -39.185086;


==> Adapt_VarRho_court_Ne_30_10L_P6550_OG_1000_HYEH_80.txt <==
betaA;HY02;HY04;HY06;HY08; 
0.100000; 18.917482; -0.423987; -0.218212; 0.918713; 
0.200000; 18.921409; -0.412935; -0.204424; 0.934301; 
0.300000; 18.926747; -0.395904; -0.182000; 0.960382; 
0.400000; 18.935228; -0.366967; -0.143022; 1.006074; 
0.500000; 18.949612; -0.316143; -0.074150; 0.986232; 
0.600000; 18.973769; -0.229313; 0.042955; 1.007303; 
0.700000; 19.012039; -0.090742; 0.127968; 1.182546; 
0.800000; 19.068164; 0.112819; 0.187442; 1.433519; 
0.900000; 19.144361; 0.487369; 0.559891; 1.759083; 
1.000000; 19.240947; 0.757469; 1.148263; 2.145781; 
1.100000; 19.356600; 0.960005; 1.535930; 2.571815; 
1.200000; 19.488879; 1.395159; 2.076180; 3.011889; 
1.300000; 19.634715; 1.995910; 2.653911; 3.440400; 
1.400000; 19.790991; 2.430149; 3.251383; 3.834355; 
1.500000; 19.954968; 2.887250; 3.853490; 4.175010; 
1.600000; 20.124012; 3.557324; 4.446424; 4.564950; 
1.700000; 20.295936; 4.132226; 5.018936; 4.897362; 
1.800000; 20.469239; 4.806126; 5.795602; 4.970144; 
1.900000; 20.642176; 5.498476; 6.276674; 4.914416; 
2.000000; 20.814043; 6.043596; 6.712569; 4.748349; 
2.100000; 20.983222; 6.570174; 7.095521; 4.464358; 
2.200000; 21.149329; 7.076956; 7.424402; 4.063012; 
2.300000; 21.311712; 7.561757; 7.696745; 3.543353; 
2.400000; 21.469891; 8.023012; 7.911004; 2.905685; 
2.500000; 21.622690; 8.456402; 8.061225; 2.144226; 
2.600000; 21.771058; 8.865925; 8.154556; 1.271237; 
2.700000; 21.914319; 9.249208; 8.188125; 0.285091; 
2.800000; 22.051258; 9.601729; 8.155535; -0.820210; 
2.900000; 22.183263; 9.929254; 8.066933; -2.028910; 
3.000000; 22.309979; 10.230662; 7.921146; -3.341707;
3.400000; 22.752169; 11.132899; 6.85; -10.000000; 


==> Fixed_Ongrid_Ne_30_10L_P6550_OG_1000_HYEH_80.txt <==
betaA;HY02;HY04;HY06;HY08; 
0.100000; 25.962634; 25.517632; 18.490726; 12.440242; 
0.300000; 25.226917; 24.207723; 17.577006; 12.037720; 
0.500000; 24.708035; 23.252157; 16.859618; 11.696716; 
0.700000; 24.284171; 22.459518; 16.239475; 11.386698; 
0.900000; 23.919568; 21.774135; 15.692280; 11.106332; 
1.100000; 23.597700; 21.170214; 15.207983; 10.857657; 
1.300000; 23.309258; 20.632999; 14.780740; 10.641970; 
1.500000; 23.048359; 20.152880; 14.406148; 10.459184; 
1.700000; 22.810979; 19.723006; 14.080324; 10.308028; 
1.900000; 22.594205; 19.338166; 13.799626; 10.186450; 
2.100000; 22.395839; 18.994194; 13.560583; 10.092000; 
2.300000; 22.214165; 18.687632; 13.359842; 10.021990; 
2.500000; 22.047799; 18.415538; 13.194283; 9.973895; 
2.700000; 21.895616; 18.175347; 13.060853; 9.945009; 
2.900000; 21.756655; 17.964780; 12.956766; 9.933016; 


==> Fixed_OutageBIS_Ne_30_10L_P6550_OG_1000_HYEH_70.txt <==
betaA;HY02;HY04;HY06;HY08; 
3.000000; 0.597224; 0.352518; 0.200246; 0.085391; 
3.400000; 0.597224; 0.330987; 0.185184; 0.085391; 
3.800000; 0.597224; 0.304145; 0.162461; 0.085391; 
4.200000; 0.597224; 0.274885; 0.148246; 0.085391; 
4.600000; 0.597224; 0.248841; 0.148246; 0.085391; 
5.000000; 0.597224; 0.219618; 0.148246; 0.085391; 



==> Fixed_Outage_Ne_30_10L_P6550_OG_1000_HYEH_70.txt <==
betaA;HY02;HY04;HY06;HY08; 
0.200000; 0.707173; 0.514450; 0.306518; 0.143015; 
0.600000; 0.705757; 0.509652; 0.304964; 0.142115; 
1.000000; 0.698692; 0.489450; 0.296946; 0.137451; 
1.400000; 0.683358; 0.471891; 0.280267; 0.127949; 
1.800000; 0.663047; 0.445829; 0.259557; 0.116491; 
2.200000; 0.640989; 0.411790; 0.238460; 0.105147; 
2.600000; 0.618833; 0.379877; 0.218576; 0.094756; 
3.000000; 0.597224; 0.355518; 0.200246; 0.085391; 
3.400000; 0.597224; 0.330987; 0.185184; 0.085391; 
3.800000; 0.597224; 0.304145; 0.162461; 0.085391; 
4.200000; 0.597224; 0.274885; 0.148246; 0.085391; 
4.600000; 0.597224; 0.250841; 0.148246; 0.085391; 
5.000000; 0.597224; 0.222618; 0.148246; 0.085391;

==> Fixed_Outage_Ne_30_10L_P6550_OG_1000_HYEH_70_REF.txt <==
betaA;HY06;
0.500000; 0.311688
0.600000; 0.309964; 
0.700000; 0.307820;
0.800000; 0.299142; 
0.900000; 0.301856; 
1.000000; 0.296246; 
1.100000; 0.292151; 
1.200000; 0.287443; 
1.300000; 0.284016; 
1.400000; 0.278267;
1.500000; 0.273275;
1.600000; 0.269120;
1.700000; 0.262371; 
1.800000; 0.258957; 
1.900000; 0.255242;  
2.000000; 0.244916; 
2.100000; 0.241659; 
2.200000; 0.237160; 
2.300000; 0.229932; 
2.400000; 0.228082;  
2.500000; 0.220118; 
2.600000; 0.218576; 
2.700000; 0.212815; 
2.800000; 0.207591;
2.900000; 0.200151; 
3.000000; 0.198046; 
3.400000; 0.183184; 
3.800000; 0.167461; 
4.200000; 0.147246; 
4.600000; 0.148246; 


==> Fixed_Outage_Ne_30_10L_P6550_OG_1000_HYEH_80.txt <==
betaA;HY02;HY04;HY08; 
0.100000; 0.103615; 0.033577; 0.003275; 
0.300000; 0.101760; 0.032798; 0.003239; 
0.500000; 0.100448; 0.032213; 0.003208; 
0.700000; 0.099365; 0.031713; 0.003177; 
0.900000; 0.098418; 0.031267; 0.003148; 
1.100000; 0.097565; 0.030861; 0.003121; 
1.300000; 0.096783; 0.030485; 0.003095; 
1.500000; 0.096056; 0.030135; 0.003071; 
1.700000; 0.095375; 0.029807; 0.003048; 
1.900000; 0.094733; 0.029498; 0.003027; 
2.100000; 0.094123; 0.029207; 0.003008; 
2.300000; 0.093541; 0.028931; 0.002990; 
2.500000; 0.092986; 0.028669; 0.002973; 
2.700000; 0.092453; 0.028420; 0.002958; 
2.900000; 0.091940; 0.028184; 0.002944; 
3.000000; 0.657093; 0.417235; 0.238062;
3.400000; 0.657093; 0.401453; 0.217067;
3.800000; 0.657093; 0.382463; 0.201847;
4.200000; 0.657093; 0.367168; 0.188062;
4.600000; 0.657093; 0.350274; 0.166062;
5.000000; 0.657093; 0.334795; 0.158062;


==> Fixed_Outage_Ne_30_10L_P6550_OG_1000_HYEH_90.txt <==
betaA;HY04; 
0.500000; 0.068732; 
0.900000; 0.067741; 
1.300000; 0.066883; 
1.700000; 0.066104; 
2.100000; 0.065382; 
2.500000; 0.064704; 
2.900000; 0.064066; 
3.300000; 0.063460; 
3.700000; 0.062886; 
4.100000; 0.062339; 
4.500000; 0.061817; 
4.900000; 0.061320; 


==> Fixed_VarRho_BISNe_30_10L_P6550_OG_1000_HYEH_80.txt <==
betaA;HY02;HY04;HY08; 
3.000000; 12.127752; 7.579136; 6.162932; 
3.400000; 13.479375; 8.243252; 5.982919; 
3.800000; 14.576132; 8.710454; 5.560142; 
4.200000; 15.441131; 9.004769; 4.095674; 
4.600000; 16.093310; 9.146784; 2.386623; 
5.000000; 16.124783; 8.996544; 0.085784; 


==> Fixed_VarRho_Ne_30_10L_P6550_OG_1000_HYEH_80.txt <==
betaA;HY02;HY04;HY08; 
0.100000; -12.989642; -8.552525; -8.624304; 
0.300000; -8.662702; -5.789452; -6.250356; 
0.500000; -5.611027; -3.773817; -4.239228; 
0.700000; -3.118178; -2.101854; -2.410843; 
0.900000; -0.973858; -0.656134; -0.757333; 
1.100000; 0.919132; 0.617754; 0.709271; 
1.300000; 2.615528; 1.750936; 1.981317; 
1.500000; 4.149939; 2.763681; 3.059329; 
1.700000; 5.546035; 3.670440; 3.950802; 
1.900000; 6.820938; 4.482208; 4.667830; 
2.100000; 7.987577; 5.207770; 5.224862; 
2.300000; 9.056046; 5.854419; 5.637757; 
2.500000; 10.034484; 6.428364; 5.921409; 
2.700000; 10.929511; 6.935014; 6.091769; 
2.900000; 11.746775; 7.079176; 6.162500; 
3.000000; 12.127752; 7.579136; 6.162932; 


==> Fixed_VarRho_Ne_30_10L_P6550_OG_1000_HYEH_90.txt <==
betaA;HY04; 
0.500000; -4.721427; 
0.900000; -0.869739; 
1.300000; 2.337157; 
1.700000; 5.125479; 
2.100000; 7.585916; 
2.500000; 9.765182; 
2.900000; 11.691605; 
3.300000; 13.384870; 
3.700000; 14.860102; 
4.100000; 16.129972; 
4.500000; 17.205721; 
4.900000; 17.327709; 


==> Fixed_VarRho_Ne_30_10L_P6550_OG_1000_HYEH_95.txt <==
betaA;HY04; 
0.500000; -5.567603; 
0.900000; -1.013445; 
1.300000; 2.838870; 
1.700000; 6.258021; 
2.100000; 9.348819; 
2.500000; 12.161784; 
2.900000; 14.724218; 
3.300000; 17.052357; 
3.700000; 19.156556; 
4.100000; 21.044154; 
4.500000; 22.720922; 
4.900000; 24.191910; 


==> Fixed_VarRho_Ne_30_10L_P6550_OG_vary_HYEH_80.txt <==
betaA;HY0150;HY0300;HY0500;HY0600; 
0.500000; -8.441469; -4.860412; -4.156353; -4.039266; 
0.900000; -1.289963; -0.829296; -0.718430; -0.699521; 
1.300000; 2.987218; 2.165453; 1.903936; 1.857961; 
1.700000; 5.363627; 4.433809; 3.960944; 3.874706; 
2.100000; 6.411757; 6.136369; 5.574708; 5.467403; 
2.500000; 6.513721; 7.379737; 6.823181; 6.709938; 
2.900000; 5.952858; 8.243260; 7.763300; 7.656013; 
3.300000; 4.415203; 8.788589; 8.439550; 8.347547; 
3.700000; 1.861727; 9.066096; 8.888309; 8.818809; 
4.100000; -0.967925; 9.117320; 9.139974; 9.098477; 
4.500000; -3.27792; 8.977091; 9.220392; 9.210983; 
4.900000; -4.010708; 8.677076; 9.152629; 9.178081; 

